Spectral Efficiency in Large-Scale MIMO-OFDM Systems with Per-Antenna Power Cost

In this paper, resource allocation for multiple-input multiple-output orthogonal frequency division multiplexing (MIMO-OFDM) downlink networks with large numbers of base station antennas is studied. Assuming perfect channel state information at the transmitter, the resource allocation algorithm design is modeled as a non-convex optimization problem which takes into account the joint power consumption of the power amplifiers, antenna unit, and signal processing circuit unit. Subsequently, by exploiting the law of large numbers and dual decomposition, an efficient suboptimal iterative resource allocation algorithm is proposed for maximization of the system capacity (bit/s). In particular, closed-form power allocation and antenna allocation policies are derived in each iteration. Simulation results illustrate that the proposed iterative resource allocation algorithm achieves a close-to-optimal performance in a small number of iterations and unveil a trade-off between system capacity and the number of activated antennas: Activating all antennas may not be a good solution for system capacity maximization when a system with a per antenna power cost is considered.

==> Asilomar/datetime.sty.txt <==
%%
%% This is file `datetime.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% datetime.dtx  (with options: `datetime')
%% Copyright (C) 2000 Nicola Talbot, all rights reserved.
%% If you modify this file, you must change its name first.
%% You are NOT ALLOWED to distribute this file alone. You are NOT
%% ALLOWED to take money for the distribution or use of either this
%% file or a changed version, except for a nominal charge for copying
%% etc.
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{datetime}[2004/11/01 Date Time Package version 2.42]
\RequirePackage{fmtcount}
\newif\if@dt@nodate
\@dt@nodatefalse
\newif\ifshowdow % show the day of week if true

\providecommand{\formatdate}[3]{}

\newcount\@day
\newcount\@month
\newcount\@year

\providecommand{\longdate}{%
\renewcommand{\formatdate}[3]{\ifshowdow\dayofweekname{##1}{##2}{##3} \fi
\@day=##1\relax\@month=##2\relax\@year=##3\relax
\@ordinal{\@day}\ \monthname[\@month], \the\@year}}

\providecommand{\shortdate}{%
\renewcommand{\formatdate}[3]{\ifshowdow\shortdayofweekname{##1}{##2}{##3} \fi
\@day=##1\relax\@month=##2\relax\@year=##3\relax
\@ordinal{\@day}\ \shortmonthname[\@month], \the\@year}}

\providecommand{\twodigit}[1]{{\@dtctr=#1\relax\ifnum\@dtctr<10 0\fi\the\@dtctr}}

\providecommand{\ddmmyyyydate}{%
\renewcommand{\formatdate}[3]{\@day=##1\relax\@month=##2\relax\@year=##3\relax
\twodigit\@day/\twodigit\@month/\the\@year}}

\providecommand{\dmyyyydate}{%
\renewcommand{\formatdate}[3]{\@day=##1\relax\@month=##2\relax\@year=##3\relax
\the\@day/\the\@month/\the\@year}}

\providecommand{\ddmmyydate}{\renewcommand{\formatdate}[3]{%
\@day=##1\relax\@month=##2\relax\@year=##3\relax
\@dtctr=\@year%
\@modulo{\@dtctr}{100}%
\twodigit\@day/\twodigit\@month/\twodigit\@dtctr}}

\providecommand{\dmyydate}{\renewcommand{\formatdate}[3]{%
\@day=##1\relax\@month=##2\relax\@year=##3\relax
\@dtctr=\@year%
\@modulo{\@dtctr}{100}%
\the\@day/\the\@month/\twodigit\@dtctr}}

\providecommand{\textdate}{%
\renewcommand{\formatdate}[3]{\ifshowdow\dayofweekname{##1}{##2}{##3} the \fi
\@day=##1\relax\@month=##2\relax\@year=##3\relax
\@Ordinalstring\@day\ of \monthname[\@month], \@Numberstring\@year}}

\providecommand{\usdate}{%
\renewcommand{\formatdate}[3]{\@day=##1\relax\@month=##2\relax\@year=##3\relax
\monthname[\@month]\ \the\@day, \the\@year}}

\providecommand{\mmddyyyydate}{%
\renewcommand{\formatdate}[3]{\@day=##1\relax\@month=##2\relax\@year=##3\relax
\twodigit\@month/\twodigit\@day/\the\@year}}

\providecommand{\mdyyyydate}{%
\renewcommand{\formatdate}[3]{\@day=##1\relax\@month=##2\relax\@year=##3\relax
\the\@month/\the\@day/\the\@year}}

\providecommand{\mmddyydate}{\renewcommand{\formatdate}[3]{%
\@day=##1\relax\@month=##2\relax\@year=##3\relax
\@dtctr=\@year%
\@modulo{\@dtctr}{100}%
\twodigit\@month/\twodigit\@day/\twodigit\@dtctr}}

\providecommand{\mdyydate}{\renewcommand{\formatdate}[3]{%
\@day=##1\relax\@month=##2\relax\@year=##3\relax
\@dtctr=\@year%
\@modulo{\@dtctr}{100}%
\the\@month/\the\@day/\twodigit\@dtctr}}

\providecommand{\currenttime}{\xxivtime}

\providecommand{\settimeformat}[1]{\def\currenttime{\csname#1\endcsname}}
\longdate\renewcommand{\fmtord}[1]{\textsuperscript{#1}}\showdowtrue
\InputIfFileExists{datetime.cfg}{\typeout{Loading local datetime configurations}}{\typeout{No datetime.cfg file found}}
\RequirePackage{fmtcount}
\DeclareOption{long}{\longdate}
\DeclareOption{short}{\shortdate}
\DeclareOption{ddmmyyyy}{\ddmmyyyydate}
\DeclareOption{dmyyyy}{\dmyyyydate}
\DeclareOption{ddmmyy}{\ddmmyydate}
\DeclareOption{dmyy}{\dmyydate}
\DeclareOption{text}{\textdate}
\DeclareOption{us}{\usdate}
\DeclareOption{mmddyyyy}{\mmddyyyydate}
\DeclareOption{mdyyyy}{\mdyyyydate}
\DeclareOption{mmddyy}{\mmddyydate}
\DeclareOption{mdyy}{\mdyydate}
\DeclareOption{level}{\renewcommand{\fmtord}[1]{#1}}
\DeclareOption{raise}{\renewcommand{\fmtord}[1]{\textsuperscript{#1}}}
\DeclareOption{dayofweek}{\showdowtrue}
\DeclareOption{nodayofweek}{\showdowfalse}
\DeclareOption{nodate}{\@dt@nodatetrue}
\DeclareOption{24hr}{\settimeformat{xxivtime}}
\DeclareOption{12hr}{\settimeformat{ampmtime}}
\DeclareOption{oclock}{\settimeformat{oclock}}


\DeclareOption{austrian}{\input{dt-austrian.def}}
\DeclareOption{bahasa}{\input{dt-bahasa.def}}
\DeclareOption{basque}{\input{dt-basque.def}}
\DeclareOption{breton}{\input{dt-breton.def}}
\DeclareOption{bulgarian}{\input{dt-bulgarian.def}}
\DeclareOption{catalan}{\input{dt-catalan.def}}
\DeclareOption{croatian}{\input{dt-croatian.def}}
\DeclareOption{czech}{\input{dt-czech.def}}
\DeclareOption{danish}{\input{dt-danish.def}}
\DeclareOption{dutch}{\input{dt-dutch.def}}
\DeclareOption{esperanto}{\input{dt-esperanto.def}}
\DeclareOption{estonian}{\input{dt-estonian.def}}
\DeclareOption{finnish}{\input{dt-finnish.def}}
\DeclareOption{french}{\input{dt-french.def}}
\DeclareOption{galician}{\input{dt-galician.def}}
\DeclareOption{german}{\input{dt-german.def}}
\DeclareOption{greek}{\input{dt-greek.def}}
\DeclareOption{hebrew}{\input{dt-hebrew.def}}
\DeclareOption{icelandic}{\input{dt-icelandic.def}}
\DeclareOption{irish}{\input{dt-irish.def}}
\DeclareOption{italian}{\input{dt-italian.def}}
\DeclareOption{latin}{\input{dt-latin.def}}
\DeclareOption{lsorbian}{\input{dt-lsorbian.def}}
\DeclareOption{magyar}{\input{dt-magyar.def}}
\DeclareOption{naustrian}{\input{dt-naustrian.def}}
\DeclareOption{ngerman}{\input{dt-ngerman.def}}
\DeclareOption{norsk}{\input{dt-norsk.def}}
\DeclareOption{polish}{\input{dt-polish.def}}
\DeclareOption{portuges}{\input{dt-portuges.def}}
\DeclareOption{romanian}{\input{dt-romanian.def}}
\DeclareOption{russian}{\input{dt-russian.def}}
\DeclareOption{samin}{\input{dt-samin.def}}
\DeclareOption{scottish}{\input{dt-scottish.def}}
\DeclareOption{serbian}{\input{dt-serbian.def}}
\DeclareOption{slovak}{\input{dt-slovak.def}}
\DeclareOption{slovene}{\input{dt-slovene.def}}
\DeclareOption{spanish}{\input{dt-spanish.def}}
\DeclareOption{swedish}{\input{dt-swedish.def}}
\DeclareOption{turkish}{\input{dt-turkish.def}}
\DeclareOption{ukraineb}{\input{dt-ukraineb.def}}
\DeclareOption{usorbian}{\input{dt-usorbian.def}}
\DeclareOption{welsh}{\input{dt-welsh.def}}

\ProcessOptions
\RequirePackage{ifthen}
\if@dt@nodate
\typeout{datetime package message : option "nodate" used, so not defining \protect\monthname}
\else
\providecommand{\monthnameenglish}[1][\month]{%
\@orgargctr=#1\relax
\ifcase\@orgargctr
\PackageError{datetime}{Invalid Month number \the\@orgargctr}{Month numbers should go from 1 (January) to 12 (December)}%
\or January%
\or February%
\or March%
\or April%
\or May%
\or June%
\or July%
\or August%
\or September%
\or October%
\or November%
\or December%
\else \PackageError{datetime}{Invalid Month number \the\@orgargctr}{Month numbers should go from 1 (January) to 12 (December)}%
\fi}

\let\monthname=\monthnameenglish
\fi
\if@dt@nodate
\typeout{datetime package message : option "nodate" used, so not defining \protect\shortmonthname}
\else
\providecommand{\shortmonthnameenglish}[1][\month]{%
\@orgargctr=#1\relax
\ifcase\@orgargctr
\PackageError{datetime}{Invalid Month number \the\@orgargctr}{Month numbers should go from 1 (jan) to 12 (dec)}%
\or Jan%
\or Feb%
\or Mar%
\or Apr%
\or May%
\or Jun%
\or Jul%
\or Aug%
\or Sept%
\or Oct%
\or Nov%
\or Dec%
\else%
\PackageError{datetime}{Invalid Month number \the\@orgargctr}{Month numbers should go from 1 (jan) to 12 (dec)}%
\fi}

\let\shortmonthname=\shortmonthnameenglish

\fi
\newif\ifleapyear

\newcount\@dtctr

\if@dt@nodate
\typeout{datetime package message : option "nodate" used, so not defining \protect\dayofweek \space or \protect\shortdayofweek}
\else

\providecommand{\testifleapyear}[1]{%
\leapyearfalse
\@year=#1\relax
\@dtctr=\@year
\@modulo{\@dtctr}{400}%
\ifnum\@dtctr=0\relax
\leapyeartrue %         year mod 400 = 0 => leap year
\else
\@dtctr=\@year
\@modulo{\@dtctr}{100}%
\ifnum\@dtctr=0\relax
\leapyearfalse %        year mod 100 = 0 && year mod 400 != 0 => not a leap year
\else
\@dtctr=\@year
\@modulo{\@dtctr}{4}%
\ifnum\@dtctr=0\relax
\leapyeartrue %         year mod 4 = 0 && year mod 100 != 0 => leap year
\fi
\fi
\fi
}

\newcount\dayofyear


\providecommand{\computedayofyear}[3]{%
\testifleapyear{#3}%
\dayofyear=0\relax
\@day=#1\relax \@month=#2\relax \@year=#3\relax
\ifcase\@month
\or
\or \advance\dayofyear by 31\relax
\or \advance\dayofyear by 59\relax
\or \advance\dayofyear by 90\relax
\or \advance\dayofyear by 120\relax
\or \advance\dayofyear by 151\relax
\or \advance\dayofyear by 181\relax
\or \advance\dayofyear by 212\relax
\or \advance\dayofyear by 243\relax
\or \advance\dayofyear by 273\relax
\or \advance\dayofyear by 304\relax
\or \advance\dayofyear by 334\relax
\else
\PackageError{datetime}{Invalid month number}{The second argument to \protect\computedayofyear
should lie in the range 1-12}
\fi
\ifnum\@month>2\relax
\ifleapyear\advance\dayofyear by 1\relax\fi
\fi
\advance\dayofyear by \@day\relax
}

\newcount\dayofweek


\providecommand{\computedayofweek}[3]{%
\computedayofyear{#1}{#2}{#3}%
\@dtctr=#3\relax
\advance\@dtctr by -1901\relax
\@modulo{\@dtctr}{28}%
\dayofweek=\@dtctr
\divide\dayofweek by 4\relax
\advance\dayofweek by \@dtctr
\advance\dayofweek by 2\relax
\@modulo{\dayofweek}{7}%
\advance\dayofweek by \dayofyear
\advance\dayofweek by -1\relax
\@modulo{\dayofweek}{7}%
\advance\dayofweek by 1\relax}

\providecommand{\dayofweekname}[3]{%
\computedayofweek{#1}{#2}{#3}%
\ifcase\dayofweek
\or Sunday%
\or Monday%
\or Tuesday%
\or Wednesday%
\or Thursday%
\or Friday%
\or Saturday%
\fi}

\providecommand{\shortdayofweekname}[3]{%
\computedayofweek{#1}{#2}{#3}%
\ifcase\dayofweek
\or Sun%
\or Mon%
\or Tue%
\or Wed%
\or Thu%
\or Fri%
\or Sat%
\fi}
\fi
\if@dt@nodate
\else
\def\today{\formatdate{\day}{\month}{\year}}
\fi
\if@dt@nodate
\else
\@ifundefined{dateenglish}{}{\let\dateenglish\longdate}
\@ifundefined{dateaustrian}{}{\input{dt-austrian.def}}
\@ifundefined{datebahasa}{}{\input{dt-bahasa.def}}
\@ifundefined{datebasque}{}{\input{dt-basque.def}}
\@ifundefined{datebreton}{}{\input{dt-breton.def}}
\@ifundefined{datebulgarian}{}{\input{dt-bulgarian.def}}
\@ifundefined{datecatalan}{}{\input{dt-catalan.def}}
\@ifundefined{datecroatian}{}{\input{dt-croatian.def}}
\@ifundefined{dateczech}{}{\input{dt-czech.def}}
\@ifundefined{datedanish}{}{\input{dt-danish.def}}
\@ifundefined{datedutch}{}{\input{dt-dutch.def}}
\@ifundefined{dateesperanto}{}{\input{dt-esperanto.def}}
\@ifundefined{dateestonian}{}{\input{dt-estonian.def}}
\@ifundefined{datefinnish}{}{\input{dt-finnish.def}}
\@ifundefined{datefrench}{}{\input{dt-french.def}}
\@ifundefined{dategalician}{}{\input{dt-galician.def}}
\@ifundefined{dategerman}{}{\input{dt-german.def}}
\@ifundefined{dategreek}{}{\input{dt-greek.def}}
\@ifundefined{datehebrew}{}{\input{dt-hebrew.def}}
\@ifundefined{dateicelandic}{}{\input{dt-icelandic.def}}
\@ifundefined{dateirish}{}{\input{dt-irish.def}}
\@ifundefined{dateitalian}{}{\input{dt-italian.def}}
\@ifundefined{datelatin}{}{\input{dt-latin.def}}
\@ifundefined{datelsorbian}{}{\input{dt-lsorbian.def}}
\@ifundefined{datemagyar}{}{\input{dt-magyar.def}}
\@ifundefined{datenaustrian}{}{\input{dt-naustrian.def}}
\@ifundefined{datengerman}{}{\input{dt-ngerman.def}}
\@ifundefined{datenorsk}{}{\input{dt-norsk.def}}
\@ifundefined{datepolish}{}{\input{dt-polish.def}}
\@ifundefined{dateportuges}{}{\input{dt-portuges.def}}
\@ifundefined{dateromanian}{}{\input{dt-romanian.def}}
\@ifundefined{daterussian}{}{\input{dt-russian.def}}
\@ifundefined{datesamin}{}{\input{dt-samin.def}}
\@ifundefined{datescottish}{}{\input{dt-scottish.def}}
\@ifundefined{dateserbian}{}{\input{dt-serbian.def}}
\@ifundefined{dateslovak}{}{\input{dt-slovak.def}}
\@ifundefined{dateslovene}{}{\input{dt-slovene.def}}
\@ifundefined{datespanish}{}{\input{dt-spanish.def}}
\@ifundefined{dateswedish}{}{\input{dt-swedish.def}}
\@ifundefined{dateturkish}{}{\input{dt-turkish.def}}
\@ifundefined{dateukraineb}{}{\input{dt-ukraineb.def}}
\@ifundefined{dateusorbian}{}{\input{dt-usorbian.def}}
\@ifundefined{datewelsh}{}{\input{dt-welsh.def}}
\fi
\if@dt@nodate
\typeout{datetime package message : option "nodate" used, so not defining \protect\newdateformat}
\else

\providecommand\THEDAY{\the\@day}
\providecommand\THEMONTH{\the\@month}
\providecommand\THEYEAR{\the\@year}
\let\c@DAY=\@day
\let\c@MONTH=\@month
\let\c@YEAR=\@year

\providecommand{\dateformat}[4]{\@day=#2\relax\@month=#3\relax\@year=#4\relax#1}

\providecommand{\newdateformat}[2]{%
\@ifundefined{#1}{\expandafter\def\csname#1\endcsname{\renewcommand{\formatdate}{\dateformat{#2}}}}{%
\PackageError{datetime}{Can't create new date format, command \textbackslash#1 already defined}{You will need to
give you new date format a different name}}}
\fi

\newcount\c@HOUR
\newcount\c@HOURXII
\newcount\c@MINUTE
\newcount\c@TOHOUR
\newcount\c@TOMINUTE
\def\THEHOUR{\the\c@HOUR}
\def\THEHOURXII{\the\c@HOURXII}
\def\THEMINUTE{\the\c@MINUTE}
\def\THETOHOUR{\the\c@TOHOUR}
\def\THETOMINUTE{\the\c@TOMINUTE}

\providecommand{\newtimeformat}[2]{%
\@ifundefined{#1}{%
\expandafter\def\csname#1\endcsname{%
\c@HOUR=\time%
\divide\c@HOUR by 60\relax
\c@HOURXII=\c@HOUR
\ifnum\c@HOURXII>12
\advance\c@HOURXII by -12\relax
\fi
\c@MINUTE=\time%
\@modulo{\c@MINUTE}{60}%
\c@TOHOUR=\c@HOURXII
\advance\c@TOHOUR by 1\relax
\@modulo{\c@TOHOUR}{12}%
\c@TOMINUTE=\c@MINUTE
\advance\c@TOMINUTE by -60\relax
\multiply\c@TOMINUTE by -1\relax
#2
}}{%
\PackageError{datetime}{Command \textbackslash#1  already defined}{%
You can't create a new time format called "#1" as the command \textbackslash#1 already exists}}}
\newtimeformat{xxivtime}{\twodigit\THEHOUR:\twodigit\THEMINUTE}

\newtimeformat{ampmtime}{\THEHOURXII:\twodigit\THEMINUTE\ifthenelse{\value{HOUR}<12}{\amname}{\ifthenelse{\time=720}{ \noon}{\pmname}}}

\newtimeformat{oclock}{\ifthenelse{\time=0 \or \time=720}{%
\ifthenelse{\time=0}{\midnight}{\noon}}{%
\ifthenelse{\value{MINUTE}=0}{%
\Numberstring{HOUR} \oclock}{%
\ifthenelse{\value{MINUTE}=15}{%
\quarterpast\ \Numberstring{HOUR}}{%
\ifthenelse{\value{MINUTE}=30}{%
\halfpast\ \Numberstring{HOUR}}{%
\ifthenelse{\value{MINUTE}=45}{%
\quarterto\ \Numberstring{TOHOUR}}{%
\ifthenelse{\value{MINUTE}<30}{%
\Numberstring{MINUTE} \ifthenelse{\value{MINUTE}=1}{minute}{minutes} past \Numberstring{HOURXII}}{%
\Numberstring{TOMINUTE} \ifthenelse{\value{TOMINUTE}=1}{minute}{minutes} to \Numberstring{TOHOUR}}}}}}
\ifthenelse{\value{HOUR}<12}{%
\amstring}{%
\pmstring}}}

\providecommand{\amname}{am}
\providecommand{\pmname}{pm}
\providecommand{\amstring}{in the morning}
\providecommand{\pmstring}{in the afternoon}
\providecommand{\halfpast}{Half past}
\providecommand{\quarterpast}{Quarter past}
\providecommand{\quarterto}{Quarter to}
\providecommand{\noon}{Noon}
\providecommand{\midnight}{Midnight}
\providecommand{\oclockstring}{O'Clock}

\newcount\pdftimectr
\newcount\pdfdatectr

\pdftimectr=0\relax
\@dtctr=\time%
\divide\@dtctr by 60\relax
\multiply\@dtctr by 10000\relax
\pdftimectr=\@dtctr
\@dtctr=\time%
\@modulo{\@dtctr}{60}%
\multiply\@dtctr by 100\relax
\advance\pdftimectr by \@dtctr
\pdfdatectr=\day
\@dtctr=\month
\multiply\@dtctr by 100\relax
\advance\pdfdatectr by \@dtctr
\@dtctr=\year
\multiply\@dtctr by 10000\relax
\advance\pdfdatectr by \@dtctr
\ifnum\pdftimectr<100000
\edef\pdfdate{\the\pdfdatectr0\the\pdftimectr}
\else
\edef\pdfdate{\the\pdfdatectr\the\pdftimectr}
\fi
\endinput
%%
%% End of file `datetime.sty'.

